Star Formation in a Strongly Magnetized Cloud

We study star formation in the Center Ridge 1 (CR1) clump in the Vela C giant molecular cloud, selected as a high column density region that shows the lowest level of dust continuum polarization angle dispersion, likely indicating that the magnetic field is relatively strong. We observe the source with the ALMA 7m-array at 1.05~mm and 1.3~mm wavelengths, which enable measurements of dust temperature, core mass and astrochemical deuteration. A relatively modest number of eleven dense cores are identified via their dust continuum emission, with masses spanning from 0.17 to 6.7 Msun. Overall CR1 has a relatively low compact dense gas fraction compared with other typical clouds with similar column densities, which may be a result of the strong magnetic field and/or the very early evolutionary stage of this region. The deuteration ratios, Dfrac, of the cores, measured with N2H+(3-2) and N2D+(3-2) lines, span from 0.011 to 0.85, with the latter being one of the highest values yet detected. The level of deuteration appears to decrease with evolution from prestellar to protostellar phase. A linear filament, running approximately parallel with the large scale magnetic field orientation, is seen connecting the two most massive cores, each having CO bipolar outflows aligned orthogonally to the filament. The filament contains the most deuterated core, likely to be prestellar and located midway between the protostars. The observations permit measurement of the full deuteration structure of the filament along its length, which we present. We also discuss the kinematics and dynamics of this structure, as well as of the dense core population.

==> response.txt <==
Dear Referee,

Thank you for your very helpful comments. We have revised our manuscript accordingly.

We provide detailed responses to your individual points below,

Sincerely,

Yu Cheng
Jonathan Tan
et. al.

*****************************************

Reviewer Report

I have read and considered the manuscript "Star Formation in a Strongly Magnetized Cloud" by Cheng et al. and find it a suitable contribution for inclusion in the ApJ, after the authors consider ... the points listed below.

The manuscript reports on new ALMA (7m-array) observations and analyses of a portion of the Vela C molecular cloud, the observed portion chosen to coincide with both high column density and low dispersion of magnetic field probing thermal emission polarimetry orientations.

The chief findings appear to be that the dense gas fraction in this region is quite low and mostly confined to about a dozen dense cores, that one of the cores shows a remarkably high D/H ratio, and that a range of star formation evolutionary stages are present across the cores. They uncover an unusual linear feature that connects the two brightest cores across more than 0.25 pc and that features the high D/H core located midway between. Interesting kinematics are present that could involve infall, outflows, bulk rotation, and perhaps (a point they seem to miss) rotation of the individual cores.

The manuscript is particularly well-written and easy to read. There are few typos for a manuscript of this size, though some are pointed out below.

Overall Approach: The form of the manuscript seems more heavily aimed at reporting the details of the observations and some of the analyses than aimed at putting the work in context. The Introduction section seems to race into the observations details before setting up the key questions to be addressed and why this region was the right one to study to seek the answers. The whole question of the importance of the seemingly strong magnetic field in this region is soft-pedaled and not really central to the findings or to strong comparisons with regions having weaker fields. The summary is remarkably perfunctory and fails to recapitulate the logic of the study and the importance of the findings. One always hesitates to suggest growing a paper longer, but here conciseness of the scientific context does not do the work justice.

*****************************
Response: 

Thank you for this comment.

We have added a new paragraph at the start of the introduction to better explain the motivation for this study, i.e., as part of a larger effort to understand how star formation occurs under different environmental conditions.

We prefer to wait until section 4 before discussing the results of this region in a broader context of other star-forming regions.

We have edited the summary to better recapitulate the motivation of the paper, including it being an example of a larger effort to study star formation in a systematic way in different environmental conditions.

*****************************

>Typos: As I noted, remarkably few, but.. see lines 46-45 ("Nest"?), 541, 542, 545, 707.

*****************************
Response: "Nest" was a terminology used by Hill et al. (2011). Other typos have been corrected.

*****************************

>Technical:
>(1) Band to band calibration. The D/H findings are dependent on the relative Band 6 to Band 7 calibrations, so that the N2D+ and N2H+ lines may be compared. I didn't really find text addressing this.

*****************************
Response: 

We have added a paragraph in Section 3.4 to discuss the uncertainties in the deuteration measurement. The uncertainties are due to a combination of the assumption of the excitation temperature and those due to flux measurement, including calibration for which we assume a typical 10\% (independent) uncertainty for both Bands 6 and 7 following the descriptions in the proposer's guide (https://almascience.nao.ac.jp/documents-and-tools/cycle6/alma-proposers-guide, A.9.2).

*****************************

>(2) Spectral index f(1.05)/f(1/30) in Figure 2c. With the exception of clump 1, all other clumps display the same positional gradient of the spectral index (high to low when going southward). This says "coordinate error" to me. Are these gradients real? If so, why would one expect them all to be of the same orientation?

*****************************
Response: 

Thank you for pointing this out. We use a 2D gaussian fitting to better determine the position of each core and we do notice that there is a systematic positional offset between core positions in Bands 6 and 7, i.e., in the N-S direction, around 0.3". We have checked the procedures in data reduction and analysis and have not found any particular errors. Given that it is a relatively small offset (i.e., 0.3", the resolution is ~6" for band6 for comparison), we think it is likely due to the astrometric uncertainty from imperfect phase calibration (https://help.almascience.org/kb/articles/what-is-the-astrometric-accuracy-of-alma). For purpose of this paper we simply shift the Band 7 map (by 0.3") to align both images in this ratio map. This does not affect significantly our flux measurements of continuum/spectral lines, since we are using the average fluxes inside much larger core boundaries in all cases so that the flux changes are negligible (<1\%).

*****************************

>(3) Negative features paralleling the linear feature connecting clumps 1 and 2. In most of the maps (continuum, many line), there are two linear features with apparently negative intensity that flank the bright ridge. That these are not even identified in the text is troubling. Yes, they could be due to resolution problems or interferometric limitations, but then what does that imply about the true nature of the bright ridge? It is really as narrow as we see, or has the high-pass filtering due to interferometry mangled the appearance of what is really there?

*****************************
Response: 

Thank you for pointing this out. The existence (and morphology) of this linear feature is better illustrated with spectral lines like DCO+(3-2) and N2D+(3-2), which appear less affected by the negative paralleling features. We agree that the interferometric limitations, i.e., the imperfect cleaning due to limited uv coverage, etc, may have affected the appearance of the observed linear feature. For example, if there is a more diffuse cocoon component surrounding the bridge (and c1/c2) we are probably not able to detect it with current observations. It is difficult to be more certain about the impact of this issue and we did make a cautionary statement in section 3.6 that spatially filtering issue may potentially affect the flux measurements along the bridge. 

*****************************

>(4) Temperatures. Temperatures seem to be a major problem in this work. There is no consensus of T_dust nor T_gas and different values are adopted in different sections. The exceedingly low temperatures listed in Table 2 for some of the more minor cores are presented but then never used in any later analyses or calculations. I understand that there might not be good, clean measures of the core temperatures, but just flagging all the different times temperatures are described as "adopted" will reveal some of what my eye is catching.

*****************************
Response: 

We adopt a dust temperature of 15~K for the core sample based on larger scale Herschel SED fitting. The values derived with flux ratios are not adopted mainly due to their large uncertainties, as discussed in the text. But still the flux ratio method could give some insights on relative and absolute temperatures, and can be potentially improved if additional data at other wavelengths are available so we prefer to keep it in the manuscript.

Without further knowledge for the gas excitation temperature we simply adopt 10~K, but discuss the effects of variation in a range from 7 to 15 K. Subthermal excitation of molecular line species is quite commonly seen: for example in the study of Kong et al. (2016, ApJ, 821, 94) of two massive cores in IRDCs excitation temperatures from ~4 to 7 K are inferred / considered, which are colder than the ~10-15 K gas temperatures inferred from NH3 observations. At the place in the text where 10 K is adopted, we have now added a note about this to better justify our choice of T_ex=10 K.

*****************************

>(5) On line 275, the dust emissivity frequency index beta is presented, but in Figure 5 multiple dust models are presented. The connection of beta (the more commonly followed index) to the dust models could be made more explicit so that the import of Figure 5 is more easily appreciated (or discounted).

*****************************
Response: 

Thank you for the comment. We have rephrased the text in the related section.  

*****************************

>(6) Line 296. This basically says "the spectral index was so high we had to abandon it" and then adopts a temperature limit. It fails to address the issue of why the index is so high. What, physically, could have caused this?

*****************************
Response: 

Thank you - we have added the uncertainty information to Fig. 5 and expanded the discussion about possible causes of systematic uncertainties. Especially the core with this extreme index, i.e, c10 has the lowest 1.3~mm flux in this sample. 

*****************************

>(7) Line 320. Optical thickness is offered as a potential explanation, but no estimate of likely optical depth value or range is given. This is an important thought to complete.

*****************************
Response: 

We have expanded the discussion on the optical depth issue in section 3.1.

*****************************

>(8) Line 440. The "linear averaging" of values can be biased because different cores have different numbers of lines with good gaussian fits. Averaging, say, 3 lines for one core and 5 for another introduces chemical bias to the kinematics. Don't drop the analysis, just call out the potential for bias.

*****************************
Response: 

Thank you for the comment. We add a cautionary statement about the potential bias in this new version.

*****************************

>(9) Line 526. To what degree does the absence of zero spacing data affect the CO depletion factor?

*****************************
Response: 

We do not think that the lack of zero spacing is too serious an issue for the C18O flux measurement. Our 7-M array observations have a maximum recoverable scale of 29'', or 0.13~pc, which should be sufficient to catch the vast majority of fluxes associated with dense cores. However, the imperfect cleaning due to incomplete uv sampling may have affected the C18O flux measurement, and CO depletion factor accordingly. The moment 0 map of C18O(2-1) in Fig 6 does have some artificial ringing features and some cores are not clearly associated with enhanced C18O emission. It is difficult to quantify the uncertainties introduced from the cleaning process, but it may have affected the CO depletion factor by factors of a few for specific cores. We add a comment about this potential issue in section 3.4.

*****************************

>(10) Figures 11 & 12: The "zones" chosen, when compared against the interferometer beam in the lower left corner of Fig 11, are not fully independent. This means that even the peak at 20 arcsec in Figure 12a is under-resolved, as are all the other peaks in Figure 12.

*****************************
Response: 

Yes. The “zone” has a width of 3.5” while the beam along the direction of c1/c2 bridging feature is roughly 5”. But this means we have near Nyquist sampling of the profiles. We would not say that the peak at 20" and other structures are "under-resolved" - there is simply limited resolution given the angular resolution of the images.

*****************************

>(11) Figure 14: Is there a model that can predict D_frac vs spectral index so as to add a comparison curve over the data points? The discussion at line 830-831 is good, but qualitative only.

*****************************
Response: 

We are not aware of theoretical models to make detailed predictions on the relation between spectral index and D_frac, especially since the cores are often protostellar sources that are likely to have internal density and temperature gradients. We have some collaboration works from the theoretical side to understand the deuterium chemodynamics of massive pre-stellar cores (Hsu et al. 2021, http://arxiv.org/abs/2010.09356) and potentially such relations could be derived in this framework to better compare with observations. However, at this stage we consider it premature to try and make comparisons (e.g., the models of Hsu et al. assumed isothermal conditions). 

*****************************

>Presentation Aspects:
>(1) Figure 2: X-axis and Y-axis tick marks seem chosen for their eye pleasing qualities rather than their utility for extracting coordinates. Please consider placing tick marks between labels that are easier to turn into numbers that readers can utilize.

*****************************
Response: 

The ticks have been updated.

*****************************

>(2) Figure 7 and Figure A.15. - please add hyperfine component locations and optically thin relative intensities. This really helps bring less experienced readers along.

*****************************
Response: 

We have added the hyperfine components in the first panel of Fig. 7. and in Fig. A1.

*****************************

>(3) Equation 7. This really confused me, as there are two mu quantities that may, or may not, be the same. Consider recasting this equation and certainly explaining the terms meanings and distinctions.

*****************************
Response: 

Thank you, we have clarified the equation and the accompanying text.

*****************************

>(4) Figure 14. I would suggest plotting the upper limits as gray bars and arrows, so as to distinguish them from the detections. This will allow better 'by eye' fitting by potential readers.

*****************************
Response: 

Thank you for the comment. The figure has been updated accordingly.

*****************************

>Scientific:
>(1) I found both clump 1 and clump 2 have WISE counterparts, and the WISE maps seem to indicate that other clumps were also seen in the MIR. It is curious to me that searches at other wavelengths were not performed at the positions of the cores. This would have uncovered many previous detections and led to the development of full SEDs for the embedded protostars. This is important because those SEDs could be used to estimate protostellar luminosities, which could go a long way to ascertaining the natures and evolutionary statuses of the protostars. 

*****************************
Response: 

Thank you for the helpful comment. We included analysis based on archival IR data including Spitzer, WISE and Herschel in section 4.2 and appendix, to better constrain the evolutionary status of the protostars.

*****************************

>(2) Figure 12d. When I looked at this velocity plot, my first guess was keplerian rotation at each of clump 1 and clump 2. Since both clumps also show outflows perpendicular to the ridge, such envelope or disk rotation about each protostar would have been expected, I would have thought. That individual object rotation was not considered is a missed opportunity.

*****************************
Response: 

Thank you for this comment. Rotation and infall or some combination of both are possibilities and we have added mention of that in the text.


